minimizing estimation error variance using a weighted sum of samples from the soil moisture active passive (SMAP) satellite

The National Aeronautics and Space Administration's (NASA) Soil Moisture Active Passive (SMAP) is the latest passive remote sensing satellite operating in the protected L-band spectrum from 1.400 to 1.427 GHz. SMAP provides global-scale soil moisture images with point-wise passive scanning of the earth's thermal radiations. SMAP takes multiple samples in frequency and time from each antenna footprint to increase the likelihood of capturing RFI-free samples. SMAP's current RFI detection and mitigation algorithm excludes samples detected to be RFI-contaminated and averages the remaining samples. But this approach can be less effective for harsh RFI environments, where RFI contamination is present in all or a large number of samples. In this paper, we investigate a bias-free weighted sum of samples estimator, where the weights can be computed based on the RFI's statistical properties.

==> name.txt <==
***** Comments on 1/13/2023 *****

Section 4: I assume that the exact RFI mitigation technique used by SMAP is not available, so we have to approximate it? If this is the case, we should make this clear.
--> Mohammad can clarify



Section 4: We can more elegantly present the "existing" estimation technique. First, we define the set of samples that satisfy (9). Then, we define the estimate as the average of the samples in that set.


Fig. 2: Bias is E[estimator - true value]. Mathematically, what is actually in this plot? It is important to be very clear. The easiest way to do this is to show the equation in the text. What are the exact equations used to calculate the values in Figs 2 and 3?
--> Generate set of random samples. Calculate SMAP Estimation Error and Proposed Sample Error.
--> Fig. 2: \bar{p} - p is plotted in Equation 2 for proposed method
--> Fig. 2: SMAP sample estimate plotted is 
--> Mohammad can you write the equations here used to calculate Fig. 2 and 3 using paper notation?


Instead of saying "error variance" can be say "estimation error variance"? Instead of saying "error variance of estimates" can be say "estimation error variance"?



==> nick_comments.txt <==

RFI minimization in the Soil Moisture Active Passive (SMAP) Satellite using Convex Optimization

Title: You have previously mentioned that you are using known techniques to solve this problem. Is there a name of the technique used that can be included in the title? 

Abstract: Before the last sentence of the abstract, can you briefly mention the existing approach used by SMAP and its limitations?

Index Terms: Can one of the index terms be deleted so we can save a line?

Figure 1:
- This figure does not render nicely despite being a PDF. If you zoom in you can see the pixelation. Can you explain how you made it? If you directly export a PDF from powerpoint it should look sharp.
- The text in the vertical and horizontal spectrograms (namely, the axis labels -- Time, Frequency, and numbering) is too small. I think those figures could be made bigger by bringing everything else a little closer together horizontally.
- You could also save some horizontal space by adding the 27 MHz label to the sub-band figure. Then you could delete the figure that figures that just label the bandwidth.
- Please add a figure caption
- Is it a 27 MHz channle or a 24 MHz channel? The text stays "24 MHz full-band channel"

"removes the RFI-contaminated detected samples" should be rephrased

In the intro, can you clarify what the "RFI probability function" is? Is this just a PDF describing the probabilistic distribution of the RFI? (RFI distribution)

"The RFI mitigation algorithm applies RFI detection techniques on samples, removes the RFI-contaminated detected samples from the pool of samples for each footprint, and averages the remaining samples." Can you add a citation for this?
--> "The RFI detection and mitigation algorithm removes the RFI-contaminated detected samples from the pool of samples for each footprint, and averages the remaining samples to estimate the earth's thermal emissions."

"We will show that this estimator can be a bias-free estimator with a minimized variance of error of estimates." Do you purposely say "can be" here rather than "is"? Are there certain conditions required for it to be bias-free?
-->

"describes SMAP's digital back-end method of taking measurements and ground-based RFI mitigation" rephrase

Is it common to refer to "ground-based science algorithms"?

Do these algorithms throw away samples that are above or below threshold values?

"according to statistical properties of samples RFI pdf that are their mean $\mu$ and variance $\sigma^{2}$ values." This should be rephrased.
-->according to the RFI's mean $\mu$ and variance $\sigma^{2}$

Equations should be referenced as \eqref{eq1}. If the equation reference is at the start of a sentence, then you may write ``Equation \eqref{eq1}'' but if it is not at the start of the sentence then you don't need to write ``Eq.'' or ``Equation'' before the number.
--> \label{eq:sample_definition}
--> \label{sec:section_name}
--> \label{fig:figure_name}
--> \label{tab:table_name}

Equation, section, figure, table lables (etc.) should not refer to the number of the object. The label shoudl be descriptive of the object and allows the numbering to change automatically if you add ore remove other objects.

"As mentioned in Section \ref{sec:prems}, SMAP provides a total of $2 \times 16 \times 8 =256$ samples from each earth footprint." Should this be "antenna footprint"?

Why $p$ for sample values? I think it would be more standard to use $x$. Additionally, maybe $p_{soil}$ could just be $\theta$ and $P_{RFI}^i$ could just be $N$. In other words $x_i = \theta + N_i$

"sum of the earth's footprint thermal emissions" I think this should be "sum of the earth's thermal emissions in the antenna's footprint"

"We write the $P^{i}$ samples in the vector form" should this be $p^i$? I think the samples should be lower case but they are sometimes represented as uppercase in the paper.

In (2) I think it is better to write \hat{p} than \bar{p}. Additionally, I think it should be uppercase because it is a random variable.

Can we use a different notation for Err? For instance, \hat{e}?

How are the slack variables selected? Is this the optimal solution?

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

***** Comments on 1/13/2023 *****
Section 3: What are the units for p_i, P_RFI and p_soil?
--> Watts

Section 4: I assume that the exact RFI mitigation technique used by SMAP is not available, so we have to approximate it? If this is the case, we should make this clear.
--> Mohammad can clarify

Section 4: Can it quickly be explained why p_i having normal amplitude means that P_RFI has sum of squared normal random variables? If the units are power then I guess this would  make sense.
--> Amplitude to power implies square

Section 4: It is a strong assumption that we know k_i. This assumption is also not mentioned in the intro. Is this only needed for the simulation or would it be needed in practice? If it is really needed, we should mention how we plan to generalize this in future work.
--> This is specific to chi-squared since mu and sigma are determiend by k
--> How samples are generated:
    * Select M = 1,2, ..., 10
    * Randomly select 256 k_i values in 1, 2, ..., M
    * Calculate estimation errors for SMAP and proposed scheme 

Section 4: Expectation and variance operators should be applied to the random variable P_RFI rather than the realization p_RFI, right?
--> Fixed

Section 4: "The vector of mean values $\boldsymbol \mu$ and covariance matrix $\boldsymbol \Sigma$ can be accordingly built." How do you get the off-diagonal values in the covariance matrix?
--> Mohammad will address (off-diagonals are 0 because samples are independent)
--> Mohammad also add note in conclusion that in the future we will consider non-independent samples

Section 4: I believe it is always better to introduce an equation before referring to it. This gives the narrative a more logical flow. For this reason, I think (9) should be introduced before it is referred to. In fact, I think that the SMAP RFI detection and mitigation technique should be introduced before you propose your technique so the reader can immediately see the novelty (e.g., in Section 2)
--> Mohammad can address

Section 4: What does "td" refer to in the subscripts? Also, is the standard deviation of the sample (\sigma_{td}) different from the standard deviation of the RFI?
--> Mohammad can drop td (it was from the original paper)

Section 4: What does \beta_{td} represent and why is it needed?
--> beta is is a predefined parameter used to adjust the detection threshold

Section 4: We can more elegantly present the "existing" estimation technique. First, we define the set of samples that satisfy (9). Then, we define the estimate as the average of the samples in that set.

Section 4: Double check equation (9) inequality direction

Fig. 2: Bias is E[estimator - true value]. Mathematically, what is actually in this plot? It is important to be very clear. The easiest way to do this is to show the equation in the text. What are the exact equations used to calculate the values in Figs 2 and 3?
--> Generate set of random samples. Calculate SMAP Estimation Error and Proposed Sample Error.
--> Fig. 2: \bar{p} - p is plotted in Equation 2 for proposed method
--> Fig. 2: SMAP sample estimate plotted is 
--> Mohammad can you write the equations here used to calculate Fig. 2 and 3 using paper notation?

Fig. 3: What is the importance of the weighted sum average?

Instead of saying "error variance" can be say "estimation error variance"? Instead of saying "error variance of estimates" can be say "estimation error variance"?

In the intro can we clarify this: "we model the problem with a quadratic function"? I think this is clearer in the abstract, that is, you model the estimation error variance using a quadratic function.
--> we model the estimation error variance as a quadratic function
